Transcoding Unicode Characters with AVX-512 Instructions

Intel includes in its recent processors a powerful set of instructions capable of processing 512-bit registers with a single instruction (AVX-512). Some of these instructions have no equivalent in earlier instruction sets. We leverage these instructions to efficiently transcode strings between the most common formats: UTF-8 and UTF-16. With our novel algorithms, we are often twice as fast as the previous best solutions. For example, we transcode Chinese text from UTF-8 to UTF-16 at more than 5 GiB/s using fewer than 2 CPU instructions per character. To ensure reproducibility, we make our software freely available as an open source library. Our library is part of the popular Node.js JavaScript runtime.

==> lipsumspeedutf16utf8.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        ybar=2*\pgflinewidth,
        bar width=4pt,
        axis x line*=bottom,
        axis y line*=left,
        enlarge x limits=0.5, 
        ylabel = {GB/s},
        symbolic x coords={ICU,AVX2,AVX-512},
        xtick = data,
        ymin=0,
        %ymax=5.1,    
        ymajorgrids=true,
        minor y tick num=1,
        yminorgrids=true,
        legend pos=north west,
        legend cell align=left,
        x tick label style={align=center},
        xticklabel style={rotate=320}
    ]
        \addplot[style={bblue,fill=bblue,mark=none}]
            coordinates {(ICU,  1.3)  (AVX2, 9.6) (AVX-512, 21)};
        \addplot[style={rred,fill=rred,mark=none}]
            coordinates {(ICU,  0.73 )  (AVX2,5.3 )(AVX-512,7.7)};
        \addplot[style={ggreen,fill=ggreen,mark=none}]
            coordinates {(ICU,    1.1) (AVX2,  1.5	) (AVX-512, 6.5	)};
        \legend{Arabic,Chinese,Emoji}
    \end{axis}
\end{tikzpicture}

==> lipsumspeedutf8utf16.tikz <==
\begin{tikzpicture}
    \begin{axis}[
       ybar=2*\pgflinewidth,
        bar width=4pt,
        axis x line*=bottom,
        axis y line*=left,
        enlarge x limits=0.5, 
        ylabel = {GB/s},
        symbolic x coords={ICU,AVX2,AVX-512},
        xtick = data,
        ymin=0,
        %ymax=4.1,    
        ymajorgrids=true,
        minor y tick num=1,
        yminorgrids=true,
        legend pos=north west,
        legend cell align=left,
        x tick label style={align=center},
        xticklabel style={rotate=320}
    ]
        \addplot[style={bblue,fill=bblue,mark=none}]
            coordinates {(ICU,  1.4)  (AVX2, 2.3)  (AVX-512, 7.6)};
        \addplot[style={rred,fill=rred,mark=none}]
            coordinates {(ICU, 1.5) (AVX2,  3.6) (AVX-512,5.4)};
        \addplot[style={ggreen,fill=ggreen,mark=none}]
            coordinates {(ICU,  0.87) (AVX2,  1.6 )  (AVX-512,4.2	)};
        \legend{Arabic,Chinese,Emoji}
    \end{axis}
\end{tikzpicture}
